Intrinsic shapes of Brightest Cluster Galaxies

We discuss the statistical distribution of galaxy shapes and viewing angles under the assumption of triaxiality by deprojecting observed Surface Brightness (SB) profiles of 56 Brightest Cluster Galaxies coming from a recently published large deep-photometry sample. For the first time, we address this issue by directly measuring axis ratio profiles without limiting ourselves to a statistical analysis of average ellipticities. We show that these objects are strongly triaxial, with triaxiality parameters 0.39 $ \leq T \leq $ 0.72, have on average axis ratios $< p(r) > = $ 0.84 and $< q(r) > =$ 0.68, and are more spherical in the central regions but flatten out at large radii. Measured shapes in the outskirts agree well with the shapes found for simulated massive galaxies and their dark matter halos from both the IllustrisTNG and the Magneticum simulations, possibly probing the nature of dark matter. In contrast, both simulations fail to reproduce the observed inner regions of BCGs, producing too flattened objects.

==> Figures/latex.txt <==
http://web.ift.uib.no/Teori/KURS/WRK/TeX/symALL.html
` si fa con \ o con ì
~ si fa con § o con ' 


BASICS
\begin{itemize}\setlength{\itemsep}{-2pt}
 \item
\end{itemize}

BIBLIOGRAPHY
\bibitem:
\begin{thebibliography}{99}
\bibitem{Capp} M.Cappellari - \textit{Efficient Multi-Gaussian expansion of galaxies - MNRAS}

Or

\begin{thebibliography}{}
\bibitem{ano05}
    A. Nonymous et al.\ 2005
\bibitem{oe04}
    A.N. Other \& S.O.M. Ebody 2004
\end{thebibliography}
\endgroup

This suppresses the "Reference" title.


\citet{pluto93}   pluto et al. (1993)
\citep{pluto93}   (pluto et al., 1993)   
\citealt{pluto93}  pluto et al. 1993
Customization: \bibpunct{(}{)}{,}{a}{,}{,}
First: the opening bracket
Second: the closing bracket
Third: Punctuation between multiple citations
Fourth: "a" stands for author-year format
Fifth: Punctuation between author and year
Sixth: Punctuation between years for common author

To get an Apj-like bibliography without installing anything, use BibTeX with url={link} then set
\bibliographystyle{plainnat}
\bibliography{bibl}
Void the argument of 'doi'. Make use of the rigth \cite.
Weakness: It prints all author names.


-With biblatex, things get better:
\usepackage[uniquelist=false,style=authoryear-icomp,autocite=inline,backend=biber,minbibnames=3,maxcitenames=2]{biblatex}
\addbibresource{file.bib}
Questo nel preamble, alla fine del file
\printbibliography (prima di \end{document})
\printbibliography[heading=bibintoc,title={References}]  Bibliografia nell'indice 

-Uniquelist: Metterlo falso produce lettere vicino all'anno nel caso in cui gli autori siano gli stessi.
-Backend: Mettere biber (occhio alla compatibilità con biblatex) altrimenti se si mette bibtex verosimilmente fallirà con molti articoli
-Autocite: Per usare comandi analoghi a quelli di natbib, comodo per bibliografia astronomica
-Maxnames: Se il numero di autori SUPERA questo numero, i nomi vengono troncati.
-Minnames: Se Maxnames è superato, questo numero determina quanti autori appariranno.


CASES
$\begin{cases}
\textbf{F}_{rad} = \sigma_T P_{rad}(r) n_e(r) \hat{\textbf{r}}\\
F_{grav} = \frac{GM_{BH}\rho(r)}{r^2}
\end{cases}$s

CENTERING
a) \centering;
b) {center} environment;
c) \centerline{\includegraphics...}
d) \makebox[\textwidth]{\includegraphics...}


CHAPTERS
\chapter*{Conclusions}
\addcontentsline{toc}{chapter}{Conclusions}   Per capitolo non numerato nell'indice


CHARACHTERS
{\"u} u with dieresis


FIGURES
figure* for two columns

caption* for unlabelled figures (the figure won't be numbered either).

Using width and height at the same times will likely deform the image. Better define the aspect ratio (w/h) in the Python/R/whatever code
and simply use scale.


\includegraphics{[width=3cm]{logo} \hspace{5cm} \vspace{5cm}} \hspace & \vspace here displace it starting from where the code puts it
\includegraphics{[width=3cm,height3cm,trim=1mm 2mm 7mm 1mm]{logo} \hspace{5cm} \vspace{5cm}}
\hbox {  \hspace{7cm} \includegraphics[width=3cm,height=3cm]{ell_sp.jpeg}  }   For beamer


-Subfigures con subfig
\begin{figure}
 \centering
 \subfloat[Prima figura \label{Fig1}]
   {\includegraphics[scale=0.4]{Figures/eff_disp_L_K.pdf}}
\hfil
 \subfloat[Seconda figura \label{Fig2}]
   {\includegraphics[scale=0.4]{Figures/eff_disp_L_K.pdf}}
   
\vspace{2pt}

  \subfloat[Seconda figura \label{Fig2}]
   {\includegraphics[scale=0.4]{Figures/eff_disp_L_K.pdf}} 
\subfloat[Seconda figura \label{Fig2}]
   {\includegraphics[scale=0.4]{Figures/eff_disp_L_K.pdf}}
 
\caption{Caption di tutti i grafici} \label{Figur}
 
\end{figure}

Questo per disporle a matrice 2x2. 
Nel file, non lasciare spazi tra \subfloat e \includegraphics altrimenti la caption si disallinea.
Se si lascia invece uno spazio tra i vari \subfloats, dato che ogni ambiente \subfloat è a sé stante, lui va a capo! Ad es. se lasciassi uno spazio tra il terzo
ed il quarto lui li disporrebbe 2-1-1.

-Subfigures con subcaption
  \begin{figure}[H]
    \centering
    \begin{subfigure}{0.5\textwidth}
    \centering
        \includegraphics[width=0.3\linewidth]{inclusion.jpg}
        \caption{inclusions}
        \label{fig:inclu}
    \end{subfigure}%
    \begin{subfigure}{0.5\textwidth}
    \centering
        \includegraphics[width=0.3\linewidth]{deform}
        \caption{grain deformation}
        \label{fig:deform}
    \end{subfigure}
    \caption{filler text}
    \label{fig:manmade}
    \end{figure}

Questo è per farle con 'subcaption'. ANCHE QUI NON LASCIARE SPAZI!!
NON USARE SUBFIG SE CI SONO ANCHE SUBTABLES, ENTRANO IN CONFLITTO.


-Subfigures con figure
\begin{figure*}
{\includegraphics[scale=0.4]{Figures/mbh_eff_disp.pdf}}

{\includegraphics[scale=0.4]{Figures/mbh_Lum.pdf}}
{\includegraphics[scale=0.4]{Figures/mbh_R_e.pdf}}
   \caption{}
	\label{linregs}
\end{figure*}



-Subfigures con resizebox e senza didascalia per la singola figura
\begin{figure*}
    \resizebox{.3\linewidth}{!}{\includegraphics{FigProj1}}
    \hfil
    \resizebox{.3\linewidth}{!}{\includegraphics{FigProj2}}
    \hfil
    \resizebox{.3\linewidth}{!}{\includegraphics{FigProj3}}
    \caption{}
    \label{}
\end{figure*}


\textwidth, \paperwidth, \textheight, \paperheight, \linewidth, \columnwidth


GEOMETRY
\usepackage{geometry}
https://it.sharelatex.com/learn/Page_size_and_margins
\restoregeometry for the original parameters. Can be faked with \newpage or \FloatBarrier




INDENT
\setlength{\parindent}{0pt} suppresses indentation, but then \indent won't work too.


MATH
\mathscr has a nice font (requires mathrsfs)
\bm{\alpha} for bold greek letters (requires bm package)

-Subequations
\begin{subequations} \label{label_whole_group}
\begin{align}
& eq.1 \label{eq.1} \\
& eq.2 \label{eq.2}
\end{align}
\end{subequations}
Si può anche aggiungere un solo label per riferirsi all'intero gruppo di equazioni. Per allineare usare le '&' (esempio eq. 3.3a,b e c della tesi). align* non numera l'equazione, as usual. 

Eqs. multiriga con split 
\begin{eq}
\begin{split}
a = &   b*3 + \\
    &   c*4
\end{split}
\end{eq}

Eqs.multiriga 
\begin{gather}
1 + 2 + 3 = 6 \\
2 + 4 + 6 = 12
\end{gather} 

Stampatello in modalità matematica: M_\text{testo stampatello}

ALIGN VA IN AUTOMATICO IN MATH, SPLIT NO. 


\begin{multline*}
very long eq pt. 1 \\
very long eq. pt.2
\end{multline*}



MATRICES 
\mathscr{C} = 
 \begin{pmatrix}
  
\sigma_L & \rho_{LR} \sigma_R \sigma_L & \rho_{LV} \sigma_L \sigma_V \\
[spacing between rows]  
\rho_{LR} \sigma_R \sigma_L & \sigma_R & \rho_{RV} \sigma_R \sigma_V \\
  
\rho_{LV} \sigma_L \sigma_V & \rho_{RV} \sigma_R \sigma_V & \sigma_V
 
\end{pmatrix}
SPACING MUST BE ATTACHED TO THE \\!!!

PRESENTATIONS
\setbeamercolor{normal text} must go in between 'title' and 'begin{document}' (and before {background canvas})
\begin{itemize}[<+->]
	\item first
	\item second
	\item third
\end{itemize}
This pauses all items.

\begin{block}{Observation 1}
	Simmons Hall is composed of metal and concrete.
\end{block}
\begin{exampleblock}{Observation 2}
	Simmons Dormitory is composed of brick.
\end{exampleblock}
\begin{alertblock}{Conclusion}
	Simmons Hall $\not=$ Simmons Dormitory.
\end{alertblock} %%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%% For blocks.

\begin{textblock*}{3cm}(9.5cm,1cm)
	$\B{\bm{\sigma = \sqrt{v_c^2 + \sigma_v^2}}}$
\end{textblock*}


-Footline: see 'pres_astro.tex'
-Background template: see 'pres_astro.tex', 'presentation.tex'
-Other examples: 'seminario.tex'



ROTATIONS
\usepackage{pdflscape}
environment 'landscape' rotates a page by 90°, but won't do the same with the page number


TABLES
table* for two columns

-Subtables 
\begin{table}[h!]
   
 \centering
    
\begin{subtable}[l]
{some width}   
\begin{tabular}{|c c|}
    
\hline
  
\lk & \re \\ \hline    

\lk & $\alpha$ \\ \hline
\end{tabular}
    
\caption{subcap1} \label{sub1}
    
\end{subtable}
    
    
\begin{subtable}[r]
{some width}
\begin{tabular}{|c c|}
    
\hline
  
\lk & \re \\ \hline    

$\epsilon$ & 0.75  \\ \hline
    
\end{tabular}
    
\caption{subcap2} \label{sub2}
    
\end{subtable}
        
    
    
\caption{Comparison}
    
\label{modellino}
    

\end{table}

Specificare 'some width', altrimenti esce pazzo. Se ci sono anche subfigures nel codice, usare \subfloat per le figure, altrimenti dà errore.

\setlength{\tabcolsep}{4pt} spaziatura tra le colonne

